Differentially Private Speaker Anonymization

Sharing real-world speech utterances is key to the training and deployment of voice-based services. However, it also raises privacy risks as speech contains a wealth of personal data. Speaker anonymization aims to remove speaker information from a speech utterance while leaving its linguistic and prosodic attributes intact. State-of-the-art techniques operate by disentangling the speaker information (represented via a speaker embedding) from these attributes and re-synthesizing speech based on the speaker embedding of another speaker. Prior research in the privacy community has shown that anonymization often provides brittle privacy protection, even less so any provable guarantee. In this work, we show that disentanglement is indeed not perfect: linguistic and prosodic attributes still contain speaker information. We remove speaker information from these attributes by introducing differentially private feature extractors based on an autoencoder and an automatic speech recognizer, respectively, trained using noise layers. We plug these extractors in the state-of-the-art anonymization pipeline and generate, for the first time, private speech utterances with a provable upper bound on the speaker information they contain. We evaluate empirically the privacy and utility resulting from our differentially private speaker anonymization approach on the LibriSpeech data set. Experimental results show that the generated utterances retain very high utility for automatic speech recognition training and inference, while being much better protected against strong adversaries who leverage the full knowledge of the anonymization process to try to infer the speaker identity.

==> DisparateImpact/disparate.txt <==
id	nb_utt_for_enrollment AnonPC_eer_mean AnonDP_10_10_eer_mean AnonPC_wer_mean AnonDP_10_10_wer_mean
  61 24 0.100887031 0.214362891 0.100270270  0.125675676
 121 11 0.186713696 0.375959592 0.048857143  0.064571429
 237 19 0.045726207 0.166183078 0.052857143  0.050476190
 260 18 0.176738641 0.291993617 0.043409091  0.068863636
 908 16 0.035267344 0.146027554 0.092413793  0.122758621
1089 18 0.142954893 0.271740372 0.058000000  0.075000000
1221 11 0.045590552 0.159903482 0.012173913  0.026956522
1284 16 0.230736489 0.321718693 0.033000000  0.048333333
1320 14 0.068690399 0.204286252 0.038048780  0.043902439
1580 24 0.097161107 0.242713316 0.024074074  0.031481481
1995 17 0.047280397 0.178994729 0.078809524  0.111666667
2830 10 0.136426296 0.280584677 0.035925926  0.064444444
2961 11 0.018275097 0.174774553 0.107826087  0.162608696
3570 12 0.007511036 0.094969910 0.064074074  0.066296296
4077 12 0.018918797 0.115983213 0.105882353  0.105882353
4446 18 0.329181702 0.391790931 0.024680851  0.054680851
4970 15 0.108385406 0.268408926 0.079687500  0.121562500
4992 16 0.158354034 0.324772476 0.091578947  0.117894737
5105 11 0.183376349 0.359307197 0.051282051  0.056410256
5142 25 0.090675531 0.313694697 0.061111111  0.079259259
5683 11 0.135089453 0.278007724 0.035319149  0.067234043
6829 21 0.134906900 0.220019812 0.037187500  0.050625000
6930 14 0.130318674 0.271906661 0.079795918  0.076734694
7021  8 0.034055019 0.172700723 0.033513514  0.048378378
7127 16 0.111542285 0.290359784 0.058620690  0.072413793
7176 15 0.241724171 0.379262511 0.109230769  0.135641026
8224  8 0.053719471 0.073196696 0.027857143  0.035714286
8463 13 0.076223561 0.228589848 0.078510638  0.088085106
8555 14 0.225275891 0.323771418 0.105172414  0.136551724


==> DisparateImpact/eer_and_wer_per_speaker.csv <==
id,nb_utt_for_enrollment,total_duration_of_enrollment,nb_utt_in_trials,total_duration_of_utt_in_trials,nb_positive_utt_in_trials,total_duration_of_positive_utt_in_trials,PDRR_baseline_with PC_eer_mean,PDRR_baseline_with_PC_eer_std,PDRR_baseline_with_PC_wer_mean,PDRR_baseline_with_PC_wer_std,PDRR_DPBN_eps10_DPPitch_eps10_eer_mean,PDRR_DPBN_eps10_DPPitch_eps10_eer_std,PDRR_DPBN_eps10_DPPitch_eps10_wer_mean,PDRR_DPBN_eps10_DPPitch_eps10_wer_std
61,24,85.019937,734,6734.500009,37,194.535,0.100887031,0.021003038,0.10027027,0.101461922,0.214362891,0.030659252,0.125675676,0.103389595
121,11,66.315,762,6223.655251,35,373.145,0.186713696,0.028423559,0.048857143,0.056708348,0.375959592,0.025286256,0.064571429,0.063396388
237,19,102.865,734,6223.655251,42,265.799938,0.045726207,0.003245038,0.052857143,0.067903493,0.166183078,0.01781949,0.05047619,0.071512649
260,18,89.36,734,6734.500009,44,295.74006,0.176738641,0.013340686,0.043409091,0.05846301,0.291993617,0.029387195,0.068863636,0.085684832
908,16,106.275,762,6734.500009,29,260.84,0.035267344,0.010503955,0.092413793,0.076548618,0.146027554,0.012916786,0.122758621,0.106767441
1089,18,90.195063,762,6734.500009,20,190.695063,0.142954893,0.015287107,0.058,0.083162492,0.271740372,0.024518672,0.075,0.118848643
1221,11,103.045,762,6223.655251,23,301.115,0.045590552,0.014826161,0.012173913,0.019327053,0.159903482,0.008155252,0.026956522,0.040479172
1284,16,76.775,734,6223.655251,30,261.53506,0.230736489,0.032811786,0.033,0.060451082,0.321718693,0.02452303,0.048333333,0.063774777
1320,14,91.46,734,6734.500009,41,349.909938,0.068690399,0.017521162,0.03804878,0.052601563,0.204286252,0.035343562,0.043902439,0.065103222
1580,24,95.01,762,6223.655251,27,163.12,0.097161107,0.010956649,0.024074074,0.032802355,0.242713316,0.017114155,0.031481481,0.05502213
1995,17,89.915,734,6223.655251,42,312.710062,0.047280397,0.013231293,0.078809524,0.11441783,0.178994729,0.009595979,0.111666667,0.125164971
2830,10,84.73506,734,6734.500009,54,327.980062,0.136426296,0.00783547,0.035925926,0.051873012,0.280584677,0.01587009,0.064444444,0.081255579
2961,11,88.920063,762,6223.655251,23,202.09,0.018275097,0.006220074,0.107826087,0.161943536,0.174774553,0.023709963,0.162608696,0.185524343
3570,12,80.97,734,6223.655251,27,259.095,0.007511036,0.005865546,0.064074074,0.069562616,0.09496991,0.020005119,0.066296296,0.065384795
4077,12,115.14,734,6734.500009,17,215.21494,0.018918797,0.011845252,0.105882353,0.173241037,0.115983213,0.019077259,0.105882353,0.097682488
4446,18,87.775,762,6223.655251,47,258.405,0.329181702,0.023988121,0.024680851,0.051399605,0.391790931,0.021849703,0.054680851,0.073913436
4970,15,115.34,734,6223.655251,32,258.87,0.108385406,0.022088531,0.0796875,0.097803514,0.268408926,0.018204105,0.1215625,0.140470401
4992,16,91.96,734,6223.655251,38,340.235,0.158354034,0.02443901,0.091578947,0.119879903,0.324772476,0.027154862,0.117894737,0.115443262
5105,11,118.785,734,6734.500009,39,353.295063,0.183376349,0.028545254,0.051282051,0.073804297,0.359307197,0.026050933,0.056410256,0.075938139
5142,25,87.97,762,6223.655251,27,205.859938,0.090675531,0.024959894,0.061111111,0.070728135,0.313694697,0.017685794,0.079259259,0.076542214
5683,11,90.455,734,6223.655251,47,343.89,0.135089453,0.006234735,0.035319149,0.052828549,0.278007724,0.020779178,0.067234043,0.108445537
6829,21,84.595,734,6223.655251,32,234.54,0.1349069,0.015781511,0.0371875,0.04691977,0.220019812,0.019671759,0.050625,0.049367088
6930,14,91.69006,734,6734.500009,49,282.335,0.130318674,0.011726187,0.079795918,0.110425703,0.271906661,0.034941999,0.076734694,0.102307814
7021,8,118.47,762,6734.500009,37,332.25,0.034055019,0.007947832,0.033513514,0.056578872,0.172700723,0.013575098,0.048378378,0.07179225
7127,16,98.325,762,6734.500009,29,230.674938,0.111542285,0.01597181,0.05862069,0.097758469,0.290359784,0.037054426,0.072413793,0.111684753
7176,15,77.695,762,6734.500009,39,262.34,0.241724171,0.017191682,0.109230769,0.112987057,0.379262511,0.036780071,0.135641026,0.122386418
8224,8,104.395,762,6734.500009,14,163.4,0.053719471,0.006653172,0.027857143,0.031663086,0.073196696,0.017423352,0.035714286,0.034166459
8463,13,88.715,762,6223.655251,47,340.200065,0.076223561,0.016440725,0.078510638,0.107781866,0.228589848,0.018445339,0.088085106,0.112489022
8555,14,84.765,734,6223.655251,29,270.955,0.225275891,0.02374975,0.105172414,0.069312918,0.323771418,0.037982556,0.136551724,0.091133697

==> PDRR/DPBN/DPBNRandomNoise.txt <==
e1E        e10E      e100E    e1U     e10U      e100U     e1W       e10W      e100W
17.70      17.13	 17.08    0.42    0.40      0.40      92.95     93.41     93.95
17.52      17.40	 17.63    0.41    0.40      0.41      92.90     93.53     93.80
18.15      16.06	 17.37    0.42    0.38      0.41      92.87     93.48     94.00
17.37      16.43	 17.02    0.40    0.38      0.40      92.85     93.62     94.01
17.75      16.42	 17.38    0.41    0.38      0.41      92.79     93.43     93.99

==> PDRR/DPBN/PDRR_DPBN.txt <==
e1E    e10E   e100E  einfE   e1U   e10U  e100U einfU     e1W    e10W   e100W einfW
17.51  16.67  17.57  14.193  0.40  0.39  0.41  0.326722  93.01  93.54  93.86  94.72 
18.74  16.32  16.54  13.465  0.42  0.39  0.40  0.321389  92.92  93.61  94.06  94.70
17.71  16.66  16.49  13.263  0.41  0.39  0.39  0.320984  93.01  93.49  93.87  94.59
17.46  16.30  16.95  13.971  0.42  0.39  0.40  0.321916  93.03  93.39  93.98  94.71
17.65  16.50  17.33  14.504  0.41  0.38  0.41  0.338558  93.17  93.43  94.04  94.75


==> PDRR/DPpitch/DPpitch_noiseRandomness.txt <==
e1E        e10E      e100E    einfE   e1U       e10U      e100U     einfU     e1W  e10W  e100W einfW
18.687     17.590    15.772   16.023  0.454979  0.437845  0.379311  0.367408  94.45  94.5   94.64  94.58     
18.295     18.137    15.453   14.651  0.446930  0.439442  0.372678  0.350502  94.56  94.59  94.65  94.58
18.451     18.305    15.028   14.963  0.447831  0.446433  0.364790  0.358046  94.41  94.58  94.63  94.71
18.415     18.256    15.423   14.802  0.449790  0.440473  0.367713  0.346490  94.41  94.55  94.63  94.62
18.094     17.485    15.361   14.354  0.444288  0.430545  0.376743  0.344240  94.54  94.57  94.60  94.62



 
 
 
 
 
 	
	
	


	
	
	
	
	


==> PDRR/DPpitch/PDRR_DPpitch.txt <==
e1E        e10E      e100E    einfE   e1U       e10U      e100U     einfU     e1W  e10W  e100W einfW
19.230     18.861    15.651   16.023  0.457920  0.450615  0.375916  0.367408  94.53  94.62  94.58  94.58     
18.587     18.621    16.279   14.317  0.456531  0.448239  0.386806  0.341924  94.6   94.58  94.64  94.73
18.441     18.759    16.328   14.963  0.441352  0.448778  0.384501  0.358046  94.6   94.73  94.69  94.71
18.392     17.527    15.787   14.802  0.438759  0.424300  0.379894  0.346490  94.42  94.56  94.65  94.62
18.659     18.097    16.607   14.354  0.449726  0.441743  0.397883  0.344240  94.47  94.62  94.62  94.62


==> tikz/DPBNVPC/EER.txt <==
e1m	  e10m	e100m	einfm   e1f	   e10f	  e100f	  einff
49.12  44     44       47.61   47.98  44      44       46.05



==> tikz/DPBNVPC/Link.txt <==
e1m	  e10m	e100m	einfm   e1f	   e10f	  e100f	  einff
0.065  0     0       0.08   0.109  0      0       0.14


==> tikz/DPBNVPC/MergeGenders/EER-DPxvec-PDRR.txt <==
e1  e10 e100    einf   
0   0   0   14.193
0   0   0   13.465
0   0   0   13.263
0   0   0   13.971
0   0   0   14.504
0   0   0   14.180
0   0   0  13.378
0   0   0  13.887
0   0   0  14.209
0   0   0  14.056
0   0   0  13.757

==> tikz/DPBNVPC/MergeGenders/EER-DPxvec-PDRS.txt <==
e1  e10 e100    einf   
47.102   46.461   46.664   47.288
46.251   48.296   48.757   45.508
47.363   43.075   41.791   45.154
47.824   45.583   44.813   46.899
47.186   47.163   47.012   41.844
40.900   40.918   42.174   44.539
44.806  46.393  45.827  45.486
44.690  47.525  48.046  45.571
47.359  46.884  47.220  44.640
44.318  43.821  43.400  43.447
48.309  47.379  44.799  43.160 

==> tikz/DPBNVPC/MergeGenders/EER.txt <==
e1	  e10	e100	einf   
48.682  49.293     48.153       46.690   



==> tikz/DPBNVPC/MergeGenders/Link-DPxvec-PDRR.txt <==
e1	  e10	e100	einf   
0   0   0   0.326722
0   0   0   0.321389
0   0   0   0.320984
0   0   0   0.321916
0   0   0   0.338558
0   0   0   0.330127
0   0   0    0.322242
0   0   0    0.325860
0   0   0    0.334974
0   0   0    0.335391
0   0   0    0.326208




==> tikz/DPBNVPC/MergeGenders/Link-DPxvec-PDRS.txt <==
e1	  e10	e100	einf   
0.905543   0.884682   0.915207   0.869534
0.881006   0.896567   0.900443   0.882245
0.882129   0.86509   0.866943   0.840412
0.855859   0.866986   0.877907   0.859327
0.912695   0.886923   0.879787   0.859595
0.871358   0.855895   0.886726   0.867859
0.892654    0.878522    0.892879    0.898184
0.910309    0.927024    0.929382    0.864285
0.902275    0.890744    0.920306    0.858539
0.852980    0.864162    0.874195    0.844085
0.924565    0.927277    0.886990    0.828989




==> tikz/DPBNVPC/MergeGenders/Link.txt <==
e1	  e10	e100	einf   
0.915  0.900403     0.917      0.890761   



==> tikz/DPBNVPC/WER-DPxvec-PDRS.txt <==
e1  e10 e100    einf
82.24   87.72   94.44   95.22
82.41   87.12   94.33   95.14
82.14   87.46   94.37   95.12
82.34   87.57   94.35   95.10
82.37   87.13   94.49   95.13
82.58   87.43   94.49   95.26
82.42   87.57   94.46   95.26
82.51   87.57   94.43   94.98
82.35   87.27   94.37   94.86
82.26   87.27   94.36   95.15
82.62   87.42   94.37   95.22

==> tikz/DPBNVPC/WER.txt <==
e1	e10	e100	einf
82.34  87.64  94.58  94.62 



==> tikz/DPPitchVPC/EERfemale.txt <==
e01  e1  e10  e100  einf
48.380  47.441  47.204  46.980  47.279
48.213  47.625  47.230  47.009  47.279
48.179  47.400  47.233  46.996  47.279
48.315  47.610  47.398  46.900  47.279

==> tikz/DPPitchVPC/EERmale.txt <==
e01  e1  e10  e100  einf
44.153  44.070  43.506  44.537  44.369
44.588  43.942  43.686  44.577  44.369
44.771  44.186  44.152  44.092  44.369
44.541  44.115  43.617  44.476  44.369

==> tikz/DPPitchVPC/Link.txt <==
e01m   e1m    e10m   e100m  einfm  e01f   e1f    e10f   e100f  einff
0.126  0.135  0.133  0.116  0.116  0.114  0.189  0.194  0.208  0.191
0.107  0.135  0.129  0.112  0.116  0.119  0.190  0.185  0.193  0.191
0.114  0.139  0.123  0.114  0.116  0.126  0.187  0.188  0.199  0.191
0.132  0.151  0.126  0.109  0.116  0.111  0.188  0.183  0.205  0.191








==> tikz/DPPitchVPC/MergeGenders/EER.txt <==
e01  e1  e10  e100  einf
47.686  47.438  47.302  47.149  47.120


==> tikz/DPPitchVPC/MergeGenders/Link.txt <==
e01  e1  e10  e100  einf
0.909  0.858  0.858  0.850  0.865


==> tikz/DPPitchVPC/WER.txt <==
e01    e1     e10    e100   einf
93.26  92.21  92.83  93.17  93.14
93.29  92.37  92.84  93.22  93.14
93.29  92.15  92.57  93.20  93.14
93.34  92.27  92.74  93.17  93.14

==> tikz/DirectBN/EER.txt <==
e1  e10  e100  einf  e05
85.91  79.2  59.8  3.2  88.44



==> tikz/DirectBN/EERbetterBNeps.txt <==
e1  e075  e05  einf  einfl1
85.91  89.90  88.44  3.2  5.06



==> tikz/DirectBN/EERimprovedBN.txt <==
e1,e075,e05
85.91,89.90,88.44

==> tikz/DirectBN/WER.txt <==
e1  e10  e100  einf  e05
93.74  94.25  95.6  94.8  93.40

==> tikz/DirectBN/WER_NaiveBaseline.txt <==
e1  e10  e100  einf 
0  0  40  1.0

==> tikz/DirectBN/WERimprovedBN.txt <==
e1  e075  e05  einf  einfl1
93.74  93.84  93.40  94.8  95.87

==> tikz/DirectPitch/Corr.txt <==
e1    e5    e10    e100   e5   einf
0.24  0.51  0.85   0.99   0.51    0.99




==> tikz/DirectPitch/Corr_NaiveBaselien.txt <==
0.0003378100 -0.001238191 0.000889593
0.0010498470 -0.001238361 0.000456790
-0.001738546 -0.001487427 0.000831813
0.0017939950 0.0003382560 0.001643650
-0.000441808 -0.001136380 0.001710799
















==> tikz/DirectPitch/EER.txt <==
e1	e10	e100	einf  e5
94.28	89.63	77.53	62.58	96.94
	


==> tikz/dp1.txt <==
x         y
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 126.558891
38.000000 130.741898
39.000000 126.036247
40.000000 108.176331
41.000000 106.768173
42.000000 110.539986
43.000000 112.614288
44.000000 111.820213
45.000000 112.249413
46.000000 116.743904
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 116.603439
64.000000 116.117928
65.000000 112.151855
66.000000 111.139381
67.000000 108.789803
68.000000 104.474297
69.000000 106.597343
70.000000 104.821342
71.000000 103.495903
72.000000 104.262527
73.000000 105.825417
74.000000 111.261925
75.000000 114.230156
76.000000 116.224907
77.000000 117.743668
78.000000 121.113434
79.000000 121.006813
80.000000 118.627823
81.000000 116.308914
82.000000 115.083755
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 113.657707
97.000000 116.529701
98.000000 115.886581
99.000000 117.379974
100.000000 119.748581
101.000000 116.295258
102.000000 117.367355
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 114.759125
114.000000 113.610977
115.000000 115.243713
116.000000 111.914055
117.000000 110.352242
118.000000 108.552582
119.000000 106.386513
120.000000 108.006126
121.000000 106.868782
122.000000 105.588074
123.000000 104.022453
124.000000 105.897980
125.000000 110.755905
126.000000 110.771400
127.000000 108.314827
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 107.080841
146.000000 105.976814
147.000000 109.645546
148.000000 107.050919
149.000000 104.825867
150.000000 107.056496
151.000000 107.514565
152.000000 110.278412
153.000000 109.799835
154.000000 110.076675
155.000000 112.660698
156.000000 113.243324
157.000000 110.048317
158.000000 111.250816
159.000000 112.579453
160.000000 110.681168
161.000000 111.407150
162.000000 112.791458
163.000000 112.585426
164.000000 109.803452
165.000000 109.454758
166.000000 109.034828
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 110.804924
180.000000 114.507187
181.000000 115.571800
182.000000 113.799530
183.000000 115.165985
184.000000 113.566864
185.000000 110.204910
186.000000 108.446259
187.000000 108.175690
188.000000 108.306580
189.000000 111.269722
190.000000 115.018188
191.000000 117.728889
192.000000 119.163361
193.000000 122.491142
194.000000 118.071556
195.000000 121.736557
196.000000 124.957443
197.000000 124.737610
198.000000 83.836288
199.000000 80.655609
200.000000 74.845703
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000000
214.000000 0.000000
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000000
228.000000 0.000000
229.000000 0.000000


==> tikz/dp10.txt <==
x        y
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 117.246719
38.000000 118.650330
39.000000 118.045570
40.000000 115.571770
41.000000 110.004723
42.000000 111.272873
43.000000 110.031097
44.000000 106.659691
45.000000 104.484299
46.000000 105.851059
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 106.701164
64.000000 108.713318
65.000000 107.673241
66.000000 108.440445
67.000000 109.164810
68.000000 109.126518
69.000000 106.838707
70.000000 105.362366
71.000000 104.870255
72.000000 104.971169
73.000000 104.351791
74.000000 104.748947
75.000000 103.218170
76.000000 103.546051
77.000000 105.307861
78.000000 110.533234
79.000000 114.243828
80.000000 117.878960
81.000000 119.675285
82.000000 124.251129
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 124.400299
97.000000 124.965157
98.000000 125.995438
99.000000 126.444229
100.000000 128.294205
101.000000 126.204002
102.000000 125.233444
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 125.369240
114.000000 124.441933
115.000000 123.158638
116.000000 122.320457
117.000000 115.364983
118.000000 113.513893
119.000000 111.452347
120.000000 111.420845
121.000000 110.088264
122.000000 108.768524
123.000000 106.827080
124.000000 105.827957
125.000000 105.864220
126.000000 106.411125
127.000000 104.315742
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 103.961037
146.000000 104.694305
147.000000 104.142479
148.000000 104.340981
149.000000 104.799278
150.000000 105.348984
151.000000 105.455986
152.000000 105.575195
153.000000 106.497719
154.000000 108.005951
155.000000 109.915344
156.000000 113.326569
157.000000 113.849869
158.000000 118.770164
159.000000 123.834473
160.000000 126.399063
161.000000 127.367195
162.000000 127.305954
163.000000 127.130043
164.000000 124.371269
165.000000 120.180984
166.000000 119.035873
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 116.087616
180.000000 110.022919
181.000000 109.520485
182.000000 105.145744
183.000000 106.727280
184.000000 107.554916
185.000000 105.778175
186.000000 104.689545
187.000000 104.944565
188.000000 104.184143
189.000000 106.241013
190.000000 106.495720
191.000000 104.375778
192.000000 107.375366
193.000000 110.186188
194.000000 105.986855
195.000000 107.285522
196.000000 105.198303
197.000000 104.854309
198.000000 100.548912
199.000000 100.517670
200.000000 101.801353
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000000
214.000000 0.000000
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000000
228.000000 0.000000
229.000000 0.000000


==> tikz/org.txt <==
x         y 
0.000000 0.000000
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 115.942032
38.000000 115.942032
39.000000 115.942032
40.000000 115.942032
41.000000 114.285713
42.000000 112.676056
43.000000 111.111115
44.000000 108.843536
45.000000 106.666664
46.000000 104.575165
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 109.343597
64.000000 109.368507
65.000000 109.375000
66.000000 108.723961
67.000000 111.111115
68.000000 109.589043
69.000000 108.108109
70.000000 107.382553
71.000000 105.960266
72.000000 105.263161
73.000000 105.263161
74.000000 105.263161
75.000000 105.263161
76.000000 105.960266
77.000000 110.344826
78.000000 111.111115
79.000000 111.111115
80.000000 111.111115
81.000000 111.111115
82.000000 111.111115
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 132.311401
97.000000 128.000000
98.000000 128.000000
99.000000 128.000000
100.000000 128.000000
101.000000 126.984123
102.000000 125.984253
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 118.518517
114.000000 118.518517
115.000000 118.518517
116.000000 118.518517
117.000000 116.788322
118.000000 115.107910
119.000000 111.888115
120.000000 111.111115
121.000000 108.108109
122.000000 106.666664
123.000000 105.263161
124.000000 105.263161
125.000000 105.263161
126.000000 104.575165
127.000000 104.575165
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 105.468750
146.000000 105.468750
147.000000 105.960266
148.000000 106.666664
149.000000 107.382553
150.000000 107.382553
151.000000 108.108109
152.000000 108.108109
153.000000 108.843536
154.000000 108.843536
155.000000 111.111115
156.000000 117.647057
157.000000 122.137405
158.000000 123.076920
159.000000 124.031006
160.000000 125.000000
161.000000 125.984253
162.000000 125.984253
163.000000 125.984253
164.000000 125.984253
165.000000 125.984253
166.000000 125.984253
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 106.666664
180.000000 106.666664
181.000000 106.666664
182.000000 106.666664
183.000000 103.225807
184.000000 103.225807
185.000000 103.225807
186.000000 103.225807
187.000000 103.896103
188.000000 103.896103
189.000000 103.896103
190.000000 104.575165
191.000000 105.263161
192.000000 105.263161
193.000000 105.263161
194.000000 105.263161
195.000000 105.263161
196.000000 104.575165
197.000000 105.263161
198.000000 105.263161
199.000000 103.225807
200.000000 102.564102
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000000
214.000000 0.000000
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000000
228.000000 0.000000
229.000000 0.000000

